The Owl and other strigiform nebulae: multipolar cavities within a filled shell

We present the results of long-slit echelle spectroscopy and deep narrow-band imaging of the Owl Nebula (NGC 3587), obtained at the \textit{Observatorio Astron\'omico Nacional, San Pedro M\'artir}. These data allow us to construct an iso-velocity data cube and develop a 3-D morpho-kinematic model. We find that, instead of the previously assumed bipolar dumbbell shape, the inner cavity consists of multi-polar fingers within an overall tripolar structure. We identify three additional planetary nebulae that show very similar morphologies and kinematics to the Owl, and propose that these constitute a new class of \textit{strigiform} (owl-like) nebulae. Common characteristics of the strigiform nebulae include a double-shell (thin outside thick) structure, low-luminosity and high-gravity central stars, the absence of a present-day stellar wind, and asymmetric inner cavities, visible in both optical and mid-infrared emission lines, that show no evidence for surrounding bright rims. The origin of the cavities is unclear, but they may constitute relics of an earlier stage of evolution when the stellar wind was active.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
